The Location of Young Pulsar PSR J0837$-$2454: Galactic Halo or Local Supernova Remnant?

We present the discovery and timing of the young (age $\sim 28.6$ kyr) pulsar PSR J0837$-$2454. Based on its high latitude ($b = 9.8^{\circ}$) and dispersion measure (DM $ = 143$~pc~cm$^{-3}$), the pulsar appears to be at a $z$-height of $>$1 kpc above the Galactic plane, but near the edge of our Galaxy. This is many times the observed scale height of the canonical pulsar population, which suggests this pulsar may have been born far out of the plane. If accurate, the young age and high $z$-height imply that this is the first pulsar known to be born from a runaway O/B star. In follow-up imaging with the Australia Telescope Compact Array (ATCA), we detect the pulsar with a flux density $S_{1400} = 0.18 \pm 0.05$ mJy. We do not detect an obvious supernova remnant around the pulsar in our ATCA data, but we detect a co-located, low-surface-brightness region of $\sim$1.5$^\circ$ extent in archival Galactic and Extragalactic All-sky MWA Survey data. We also detect co-located H$\alpha$ emission from the Southern H$\alpha$ Sky Survey Atlas. Distance estimates based on these two detections come out to $\sim$0.9 kpc and $\sim$0.2 kpc respectively, both of which are much smaller than the distance predicted by the NE2001 model ($6.3$ kpc) and YMW model ($>25$ kpc) and place the pulsar much closer to the plane of the Galaxy. If the pulsar/remnant association holds, this result also highlights the inherent difficulty in the classification of transients as "Galactic" (pulsar) or "extragalactic" (fast radio burst) toward the Galactic anti-center based solely on the modeled Galactic electron contribution to a detection.

==> referee_reply_1.txt <==
--------------------------------------------------------------------------------------------------------

We would like to thank the referee for their constructive feedback. We have implemented all of their suggested changes and address each comment individually below.

We would also like to apologize, both to the referee and editor, for the delay in the resubmission of this manuscript. I (lead and corresponding author) was applying for jobs, writing and defending my thesis, and moving to a new city for a postdoctoral job, all which resulted in significant delays in the turnaround time for all of my current projects. We also had to spend some time analyzing the GLEAM data, as suggested by the referee. We thank the referee and the editor for their patience and allowing us to resubmit this manuscript.

In order to analyze the GLEAM data, we had to consult an expert, Dr. Natasha Hurley-Walker, who is familiar with the instrument and its data products. Towards that end, we have added her to the author list.

Please find our responses to the individual comments below. The changes in the manuscript are highlighted in bold.

------------------------------- Reply to referee ---------------------------------------------------------

I have carefully read the manuscript by Pol et al. Regretfully, I cannot recommend its publication in the journal in its current form. I offer a number of (constructive) suggestions below to improve the manuscript so that it can be improved for publication.

The authors have made follow-up single-dish timing and interferometric observations of PSR J0837-2454, discovered a number of years ago in the HTRU. The source proved difficult to study as it is a rare young pulsar with lots of timing noise. The observations are well-presented and are of high quality. The main issue is writing up the interpretation in the Discussion section.

The authors soundly establish that the PSR is young and at high Galactic latitude. They further show that the DM distance, if correct, implies that the pulsar lies well above the Galactic plane. The have failed to make the case that the pulsar is associated with a SNR at a distance of 0.9 kpc.

I can think of two explanations for the properties of PSR J0837-2425.

(1) It was born at high latitude from a runaway OB star. The authors do not consider this option and I think it might be useful to discuss and reject, if possible. If you cannot explain the excess DM (see below), this seems a reasonable and interesting explanation.
--> We have added a new subsection, Sec.~4.4.1 where we discuss the implications of the pulsar being in the position derived using the NE2001 model.

(2) It was born near the plane of the Galaxy and the DM distance is wrong. This part of the discussion needs more work.

If the pulsar is at a distance of 1 kpc then DM~45 and the *excess* DM~100 pc/cm**-3. There are observational consequences to so many free electrons that the authors do not explore. Can you see evidence for them? A quick SIMBAD search finds one or more B stars along the line of sight. One B star looks to be 600 pc away with an impact parameter of 3 pc. Could they inflate a HII region and partly explain the DM? What about H-alpha observations in this direction? Is there an H-alpha excess, what is the EM? This type of analysis was very important early in the FRB field to show that FRBs were outside the Galaxy (e.g. Kulkarni, S. R., Ofek, E. O., Neill, J. D., Zheng, Z., & Juric, M. 2014, ApJ, 797, 70). I suggest you carry out an analysis of this sort for PSR J0837-2425 to see if you can explain the excess DM.
--> There is no H II region close to the position of this pulsar (WISE H II catalog). We do find H-alpha emission from the SHASSA survey at the position of the pulsar, described in Sec.~3.4. We have introduced a new subsection, Sec.~4.3.1, where we use the observed H-alpha emission to estimate the distance to the pulsar assuming all of the excess DM originates from the H-alpha emission complex. We show that the if this is the case, the distance to the pulsar is much smaller than that predicted by NE2001.

At the moment the claim that the pulsar lies near the plane of the Galaxy rests on SNR that they claim is at a distance of 0.9 kpc. I do not think the authors have made a strong enough claim that this is an SNR. Nor do I think the distance is well established. There are some simple steps they can take to improve on this:

(a) Measure the spectrum of the diffuse GLEAM object with point sources removed. I did a quick-look of the public data and the spectrum looks more like an HII region than an SNR. If it is an HII region, then you have an emission measure and you can check for H-alpha. If you want to make a case that this is an SNR than both spectrum and morphology are needed to make the claim.
--> We obtained and analyzed the GLEAM data for this portion of the sky. However, as we describe in Sec.~3.3.1, strong contamination from multiple point sources as well as lack of multi-scale CLEAN when the GLEAM images were produced made it impossible for us to measure the surface brightness or extract the spectrum and measure a spectral index for the diffuse emission. Thus, we cannot conclusively determine whether the diffuse emission is an SNR and we note this in Sec.~4.2.

(b) The distance method you are using (Alsabti & Murdin) is highly unusual, weighted velocities without regard to the density of the ISM? You cite the method by pointing to an editorial from a book on SNe and SNRs. I have no way to check its veracity as this method you use is not discussed. I suggest you use the Sigma-D relationship. It has its problems but at least there is a body of work that shows its strengths and weaknesses.
--> Since we are not able to measure the surface brightness for the diffuse GLEAM emission (see point (a) above), we do not have access to the sigma-D relationship.
--> The method that we use here is *not* from Alsabti & Murdin. It is an argument based on observed diameter of the diffuse GLEAM emission, the characteristic age of the pulsar and a weighted sum of the velocities that SNR ejecta have in different phases of their evolution. It is for the latter case that we use the Alsabti & Murdin reference to get average velocities for SNR ejecta in the ejecta-driven and Sedov expansion phases.

If the center of the Discussion was to be written around the two possible models for the "origin story" of the pulsar, you will end up with a more significant paper and one worthy of publication in the APJ.

Minor comments -

(a) A good Introduction should motivate the subsequent observations and discussion in the rest of the paper. For example, what are key questions that need to be answered about the birth properties of pulsars; what do PSR-SNR associations tell us, etc. Obviously this system will have something to say about *where* pulsars are born. The text starts well but then adds Results such as the period of the pulsar and its age. Move this text out of the intro.
--> We have expanded the introduction to highlight the questions that we try to answer in this paper. However, though slightly unconventional, we believe that it is the young age and position of this pulsar that make it unique and set up the questions that need to be answered. As a result we introduce some of the results in the introduction but take care to restrict ourselves to only those that are necessary to setup a good introduction.

(b) Section 2.1. Write out the names of the BPSR, HIPSR and DFB4 instruments and give references (if you can) for the papers from the instrument team that built them.
--> Done.

(c) Rather than quoting beams and rms noise we talk about SNRs in terms of their surface brightness Sigma=1.505e10-19 W/M*2/Hz/ster S(Jy)/theta(arcmin). If you measure Sigma you will have access to many papers by D. A. Green and others that will show you the surface brightness of SNRs as a function of latitude and longitude. I think this may be helpful as you make the SNR case.
--> We do not detect a SNR in our ATCA data. We also cannot measure the surface brightness of the diffuse GLEAM emission (see above or Sec.~3.3.1). Thus, we talk about the SNR in terms of the rms noise.

(d) You note that the ATCA observations are insensitive to structure >15arcmin. The GMRT-TGSS has similar limitations as Intema et al threw away the short baselines. It would be useful to note this since the casual reader may be puzzled why MWA detected emission while GMRT did not.
--> Done.

(e) There are many excellent figures in the paper but Figure 6 and the discussion of source counts could be deleted without loss of content. The reader does not need to be reminded that the radio sky is isotropic and dominated by extragalactic radio sources.
--> Done.

(f) Perhaps I missed it but where in the text do you mention PSR J0838-2621 in Figure 7? You should say something about this background(?) PSR.
--> Unfortunately, there is nothing in the literature about this pulsar, apart from a basic timing solution in the paper describing the discovery of this pulsar.
